The Monge-Amp\`{e}re equation

We review recent advances in the numerical analysis of the Monge-Amp\`ere equation. Various computational techniques are discussed including wide-stencil finite difference schemes, two-scaled methods, finite element methods, and methods based on geometric considerations. Particular focus is the development of appropriate stability and consistency estimates which lead to rates of convergence of the discrete approximations. Finally we present numerical experiments which highlight each method for a variety of test problem with different levels of regularity.

==> FDTest2_33Fpoint.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,64,5.60E-02,4.37E-02,4.97E-02,8.67E-02,6.07E+00,1.62E+00
16,0.1176,256,1.29E-01,8.74E-02,8.15E-02,3.77E-01,3.12E+01,4.10E+00
32,0.0606,1024,1.09E-01,7.29E-02,6.66E-02,3.52E-01,3.70E+01,4.79E+00
64,0.0308,4096,6.68E-02,4.37E-02,4.00E-02,2.16E-01,2.71E+01,4.18E+00
128,0.0155,16384,3.64E-02,2.36E-02,2.13E-02,1.18E-01,1.65E+01,3.25E+00
256,0.0078,65536,1.70E-02,1.10E-02,9.93E-03,5.53E-02,8.46E+00,2.24E+00

==> FDTest2_33point.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,64,1.82E-02,2.09E-02,3.19E-02,8.69E-02,7.25E+00,1.61E+00
16,0.1176,256,1.11E-01,8.36E-02,7.80E-02,4.38E-01,3.73E+01,4.75E+00
32,0.0606,1024,1.08E-01,7.38E-02,6.73E-02,3.73E-01,4.19E+01,5.32E+00
64,0.0308,4096,6.55E-02,4.33E-02,3.99E-02,2.19E-01,2.98E+01,4.54E+00
128,0.0155,16384,3.64E-02,2.38E-02,2.17E-02,1.21E-01,1.83E+01,3.56E+00
256,0.0078,65536,1.62E-02,1.06E-02,9.77E-03,5.46E-02,9.08E+00,2.39E+00
512,0.0039,262144,7.53E-03,5.01E-03,4.76E-03,2.66E-02,5.03E+00,1.75E+00
1024,0.002,1048576,2.55E-03,1.81E-03,1.83E-03,,2.55E+00,1.18E+00

==> FDTest3_33Fpoint.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,64,1.36E-02,1.78E-02,2.98E-02,1.15E-01,5.66E+00,1.07E+00
16,0.1176,256,1.30E-01,1.10E-01,1.43E-01,6.77E-01,5.98E+01,1.06E+01
32,0.0606,1024,2.05E-01,1.31E-01,1.25E-01,7.43E-01,9.75E+01,1.58E+01
64,0.0308,4096,1.27E-01,7.72E-02,7.13E-02,4.61E-01,7.97E+01,1.38E+01
128,0.0155,16384,7.07E-02,4.17E-02,3.70E-02,2.62E-01,6.04E+01,1.27E+01
256,0.0078,65536,2.31E-02,1.33E-02,1.26E-02,1.12E-01,3.88E+01,9.70E+00

==> FDTest3_33point.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,64,1.49E-02,1.86E-02,3.03E-02,1.14E-01,5.44E+00,1.01E+00
16,0.1176,256,1.47E-01,1.18E-01,1.47E-01,6.81E-01,6.12E+01,1.08E+01
32,0.0606,1024,2.06E-01,1.32E-01,1.24E-01,7.48E-01,9.96E+01,1.60E+01
64,0.0308,4096,1.26E-01,7.64E-02,7.07E-02,4.62E-01,8.16E+01,1.41E+01
128,0.0155,16384,6.95E-02,4.08E-02,3.65E-02,2.63E-01,6.26E+01,1.30E+01
256,0.0078,65536,2.14E-02,1.24E-02,1.32E-02,1.14E-01,4.17E+01,1.05E+01
512,0.0039,262144,6.04E-03,4.47E-03,9.81E-03,6.69E-02,2.98E+01,8.68E+00
1024,0.002,1048576,1.36E-02,9.90E-03,1.64E-02,,2.33E+01,7.32E+00

==> GalerkinTest1_k2.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,289,1.67E-03,1.23E-03,1.35E-03,3.38E-02,2.19E+00,8.81E-01
16,0.1176,1089,3.88E-04,2.39E-04,2.42E-04,8.57E-03,1.09E+00,4.47E-01
32,0.0606,4225,1.01E-04,5.99E-05,5.80E-05,2.15E-03,5.46E-01,2.24E-01
64,0.0308,16641,2.55E-05,1.50E-05,1.43E-05,5.38E-04,2.73E-01,1.12E-01
128,0.0155,66049,6.39E-06,3.77E-06,3.57E-06,1.34E-04,1.36E-01,5.60E-02
256,0.0078,263169,1.60E-06,9.43E-07,8.92E-07,3.36E-05,6.82E-02,2.80E-02
,,,,,,,,
,,,,,,,,

==> GalerkinTest1_k3.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,625,7.43E-05,5.61E-05,1.18E-04,2.03E-03,2.03E-01,8.76E-02
16,0.1176,2401,4.49E-06,3.40E-06,1.02E-05,2.54E-04,5.07E-02,2.22E-02
32,0.0606,9409,2.76E-07,2.07E-07,7.77E-07,3.15E-05,1.27E-02,5.55E-03
64,0.0308,37249,1.71E-08,1.27E-08,5.43E-08,3.92E-06,3.17E-03,1.39E-03
128,0.0155,148225,1.01E-09,7.72E-10,3.61E-09,4.88E-07,7.92E-04,3.46E-04
256,0.0078,591361,4.45E-10,2.54E-10,2.32E-10,6.09E-08,1.98E-04,8.65E-05
,,,,,,,,

==> GalerkinTest1_k4.csv <==
N,h,Dim,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,1089,2.37E-06,2.26E-06,2.81E-06,9.88E-05,1.06E-02,5.72E-03
16,0.1176,4225,7.44E-08,7.2E-08,7.35E-08,6.3E-06,1.32E-03,7.27E-04
32,0.0606,16641,2.33E-09,2.26E-09,1.62E-09,3.95E-07,1.65E-04,9.1E-05
64,0.0308,66049,7.51E-11,7.08E-11,3.36E-11,2.47E-08,2.07E-05,1.14E-05
128,0.0155,263169,3.87E-11,2.23E-11,,1.55E-09,2.58E-06,1.42E-06
256,0.0078,1050625,1.54E-10,8.96E-11,,2.47E-10,3.31E-07,1.78E-07
,,,,,,,,

==> GalerkinTest2_k2.csv <==
N,h,Dim,L1err,rate,L2err,rate,Linferr,rate,H1err,rate,W21err,rate,H2err,rate
8,0.2222,289,2.31E-02,,1.54E-02,,1.73E-02,,5.25E-02,,3.24E+00,,1.40E+00,
16,0.1176,1089,8.43E-03,1.45,5.61E-03,1.46,7.28E-03,1.25,2.06E-02,1.35,1.76E+00,0.88,9.59E-01,0.55
32,0.0606,4225,2.34E-03,1.85,1.53E-03,1.87,2.36E-03,1.62,6.46E-03,1.68,9.08E-01,0.96,6.42E-01,0.58
64,0.0308,16641,1.88E-04,3.63,1.61E-04,3.25,5.40E-04,2.13,2.63E-03,1.30,4.88E-01,0.90,4.56E-01,0.49
128,0.0155,66049,2.67E-04,-0.50,1.74E-04,-0.11,3.05E-04,0.82,9.33E-04,1.50,2.45E-01,0.99,3.15E-01,0.53
256,0.0078,263169,2.71E-04,-0.02,1.75E-04,-0.01,2.21E-04,0.47,5.99E-04,0.64,1.27E-01,0.95,2.21E-01,0.51
512,0.0039,1050625,7.09E-05,1.93,4.58E-05,1.93,5.65E-05,1.97,1.81E-04,1.72,6.37E-02,0.99,1.56E-01,0.50
1024,0.0020,4198401,2.91E-05,1.28,1.90E-05,1.27,2.71E-05,1.06,7.51E-05,1.27,3.24E-02,0.97,1.10E-01,0.50

==> GalerkinTest3_k2.csv <==
N,h,Dim,epsilon,L1err,L2err,Linferr,H1err,W21err,H2err
8,0.2222,289,1.56E-03,7.51E-02,4.99E-02,5.94E-02,4.34E-01,,
16,0.1176,1089,3.91E-04,2.10E-02,1.85E-02,3.73E-02,2.05E-01,,
32,0.0606,4225,9.77E-05,1.05E-02,8.30E-03,2.03E-02,9.69E-02,,
64,0.0308,16641,2.44E-05,5.86E-03,3.45E-03,4.68E-03,4.57E-02,,
128,0.0155,66049,6.10E-06,2.25E-03,1.46E-03,3.42E-03,2.30E-02,,
256,0.0078,263169,1.53E-06,6.32E-04,4.88E-04,1.58E-03,1.11E-02,,

==> OPTest1.csv <==
N,h,Dim,Linferr,H1err,W21err,H2err
7,0.25,49,0.013744,0.043502,0.29416,0.19324
15,0.125,225,0.0035537,0.011592,0.099296,0.063432
31,0.0625,961,0.0008958,0.0029436,0.02858,0.017986
63,0.03125,3969,0.00022441,0.00073875,0.0076592,0.0047878
127,0.015625,16129,5.6131e-05,0.00018487,0.0019821,0.0012352
255,0.0078125,65025,1.4035e-05,4.6228e-05,0.00050414,0.00031373
511,0.0039062,2.6112e+05,3.5087e-06,1.1558e-05,0.00012713,7.9061e-05
1023,0.0019531,1.0465e+06,8.7719e-07,2.8895e-06,3.192e-05,1.9844e-05


==> OPTest2.csv <==
N,h,Dim,Linferr,H1err,W21err,H2err
7,0.25,49,0.028966,0.06854,0.64742,0.55509
15,0.125,225,0.012711,0.03501,0.51395,0.45386
31,0.0625,961,0.0045813,0.01379,0.27576,0.31525
63,0.03125,3969,0.00080232,0.0035913,0.10844,0.20816
127,0.015625,16129,0.00043314,0.0014953,0.06363,0.15598
255,0.0078125,65025,0.0002134,0.0006251,0.034505,0.11603
511,0.0039062,2.6112e+05,5.1039e-05,0.00023444,0.017978,0.083613
1023,0.0019531,1.0465e+06,2.4377e-05,9.159e-05,0.0089062,0.058458


==> OPTest3.csv <==
N,h,Dim,Linferr,H1err,W21err,H2err
15,0.125,225,0.085412,0.24765,4.017,3.9584
31,0.0625,961,0.034122,0.10279,2.3845,3.3374
63,0.03125,3969,0.013457,0.048246,1.5707,3.164
127,0.015625,16129,0.0051572,0.021765,0.89404,3.0673
255,0.0078125,65025,0.0023277,0.010734,0.56864,3.0243
511,0.0039062,2.6112e+05,0.0011707,0.005336,0.33551,3.0132
1023,0.0019531,1.0465e+06,0.00053015,0.0026648,0.20737,2.9962

